Rigid-profile input scheduling under constrained dynamics with a water network application

The motivation for this work stems from the problem of scheduling requests for flow at supply points along an automated network of open-water channels. The off-take flows are rigid-profile inputs to the system dynamics. In particular, the channel operator can only shift orders in time to satisfy constraints on the automatic response to changes in the load. This leads to a non-convex semi-infinite programming problem, with sum-separable cost that encodes the collective sensitivity of end users to scheduling delays. The constraints encode the linear time-invariant continuous-time dynamics and limits on the state across a \al{continuous} scheduling horizon. Discretization is used to arrive at a more manageable approximation of the semi-infinite program. A method for parsimoniously refining the discretization is applied to ensure continuous-time feasibility for solutions of the approximate problem. It is then shown how to improve cost without loss of feasibility. Supporting analysis is provided, along with simulation results for a realistic irrigation channel setup to illustrate the approach.

==> contraints.tikz <==
\begin{tikzpicture}[x=1cm,y=1cm]
% \pgfplotsset{every axis legend/.append style={
% at={(0.5,1.03)},
% anchor=south}}
% let both axes use the same layers
\pgfplotsset{set layers}
\begin{axis}[
% legend style={
% at={(1,0.5)},
% anchor=east},
%legend pos=outer north west,
scale only axis,
 ymin=0,
 ymax=100,
  legend style={at={(0.1,.80)},anchor=north west,},
axis y line*=left,% the ’*’ avoids arrow heads
xlabel={\small Configuration No.},
xmin=0,
xmax=9,
xtick=data,
ylabel={\small \# of constraints added in EHSIPA},legend style={font=\fontsize{8}{12}\selectfont},
ylabel style = mainblue,
yticklabel style = mainblue]
\addplot[mainblue,mark=*] coordinates {(1,3) (2,8) (3,12) (4,28) (5,95) (6,41) (7,2) (8,29) (9,0)};
\addplot[red,mark=square*] coordinates {(0,-1)};
%1,1923/600) (2,1928/600) (3,1932/600) (4,1948/600) (5,95/600) (6,1001/600) (7,28802/600) (8,1949/600) (9,115200/600)};
%\legend{\strut \# of Constraints Added,\strut Total \# of Constraints}
\end{axis}
\begin{semilogyaxis}[
scale only axis,
ymin=0,
ymax=120000,
xmin=0,
xmax=9,
axis y line*=right,
axis x line=none,
%ytick={0,10000,20000,30000,40000,50000,60000},
%ytick={0,5000,10000,...,30000},
ylabel={\small \# of constraints at completion of EHSIPA},
ylabel style = red,
yticklabel style = red]

\addplot[red,mark=square*] coordinates {(1,1923) (2,1928) (3,1932) (4,1948) (5,95) (6,1001) (7,28802) (8,1949) (9,115200)};
%\legend{\strut Total \# of Constraints}
\end{semilogyaxis}
\end{tikzpicture}


==> objectiveRunTime.tikz <==
\begin{tikzpicture}[x=1cm,y=1cm]
\begin{groupplot}[
    group style={
        group name=my fancy plots,
        group size=2 by 1,
        %yticklabels at=edge left,
                    % enlargelimits=false,
        horizontal sep=3mm,
        %vertical sep=0cm,
    },
    height=10.0cm%,width=14cm,
    %xlabel=Total computational time (s)
    %y
    %xmin=0, xmax=6
]
%\coordinate (left) at (rel axis cs:0,0);% coordinate at top of the first plot
\nextgroupplot[ymin=400,ymax=900,
               xmin=0,xmax=1600,
               xtick={0,100,400,600,800,1000,1200,1400},
                             ytick={400,450,500,550,600,650,700,750,800,900},
yticklabels={400,450,500,550,600,650,700,750,800,900},
ymajorgrids=true,
               xmajorgrids=true,
               axis y line=left,
               ymode=log,
               width=8.0cm,ylabel=Objective Value,legend cell align=right,
               title={\hspace{0.5in} Objective Value Vs Computation Time},
               x label style={xshift=2.5cm,font=\large},
               y label style={font=\large},
               x tick label style={font=\large},
               y tick label style={font=\large},
               title style={xshift=3.5cm,font=\Large},
               %xlabel shift=5cm,
               xlabel={\hspace{1in} Total computational time (s)}]

%Scnario1
\addplot+[-latex,mainblue,dashed,mark=none,line width=1pt,forget plot]  coordinates {( 125.4,864) (247,813.1)};
\addplot+[-latex,mainblue,dotted,mark=none,line width=1pt,forget plot]  coordinates {( 125.4,864) (1026,561.4)};
\addplot+[-latex,mainblue,mark=none,line width=1pt,forget plot]  coordinates {( 125.4,864) (1378,587.2)};
\addplot[mainblue,mark=asterisk,only marks] coordinates {(125.4,864)};
\addplot[mainblue,mark=square*,only marks] coordinates {(247,813.1)};
\addplot[mainblue,mark=*,only marks] coordinates {(1026,561.4)};
\addplot[mainblue,mark=diamond*,only marks] coordinates {(1378,587.2)};


%S2
\addplot+[-latex,green,dashed,mark=none,line width=1pt,forget plot]  coordinates {(299.5,540) (398.1,528.6)};
\addplot+[-latex,green,dotted,mark=none,line width=1pt,forget plot]  coordinates {(299.5,540) (746.6,476.4)};
\addplot+[-latex,green,mark=none,line width=1pt,forget plot]  coordinates {(299.5,540) (916.4,477.9)};
\addplot[green,mark=asterisk] coordinates {(299.5,540)};
\addplot[green,mark=square*] coordinates {(398.1,528.6)};
\addplot[green,mark=*] coordinates {(746.6,476.4)};
\addplot[green,mark=diamond*] coordinates {(916.4,477.9)};


%S3
\addplot+[-latex,red,dashed,mark=none,line width=1pt,forget plot]  coordinates {(534,468) (673.1,457)};
\addplot+[-latex,red,dotted,mark=none,line width=1pt,forget plot]  coordinates {(534,468) (842.5,448.4)};
\addplot+[-latex,red,mark=none,line width=1pt,forget plot]  coordinates {(534,468) (877.5,431.9)};
\addplot[red,mark=asterisk] coordinates {(534,468)};
\addplot[red,mark=square*] coordinates {(673.1,457)};
\addplot[red,mark=*] coordinates {(842.5,448.4)};
\addplot[red,mark=diamond*] coordinates {(877.5,431.9)};

 \addplot[magenta,mark=asterisk] coordinates {(12854,429.3)};
\addplot[magenta,mark=square*] coordinates {(12978.3,428.8)};
\addplot[magenta,mark=*] coordinates {(13025.6,437.5)};
\addplot[magenta,mark=diamond*] coordinates {(13150.1,418)};

%S3
\addplot[-latex,dashed,mark=none,line width=1pt,forget plot]  coordinates {(1074,426.4) (1173,423.2)};
 \addplot[-latex,dotted,mark=none,line width=1pt,forget plot]  coordinates {(1074,426.4) (1231,428.3)};
 \addplot[-latex,mark=none,line width=1pt,forget plot]  coordinates {(1074,426.4) (1283,418.4)};
 \addplot[mark=asterisk] coordinates {(1074,426.4)};
 \addplot[mark=square*] coordinates {(1173,423.2)};
 \addplot[mark=*] coordinates {(1231,428.3)};
 \addplot[mark=diamond*] coordinates {(1283,418.4)};



\addplot[gray,dashed,domain=0:1600]{418};
% \legend{1) - EHSIPA, 1) - Stage 2 Log, 1) - Stage 2 Exp, 1) - Stage 2 SQP,
% 2) - EHSIPA, 2) - Stage 2 Log, 2) - Stage 2 Exp, 2) - Stage 2 SQP,
% 3) - EHSIPA, 3) - Stage 2 Log, 3) - Stage 2 Exp, 3) - Stage 2 SQP,
% 4) - EHSIPA, 4) - Stage 2 Log, 4) - Stage 2 Exp, 4) - Stage 2 SQP,
% 8) - EHSIPA, 8) - Stage 2 Log, 8) - Stage 2 Exp, 8) - Stage 2 SQP, Minimum Objective Found}
% \pgfplotsextra{
%     \draw[-latex{blue,dashed},shorten >=0.05cm] (axis cs: 125.4,864) -- (axis cs: 247,813.1);
%     \draw[-latex,shorten >=0.05cm,] (axis cs: 125.4,864) -- (axis cs: 1026,561.4);
% }
\coordinate(dl)at(rel axis cs:1,0);% left point for discontinuity
\coordinate(tl)at(rel axis cs:1,1);% left point for discontinuity

\nextgroupplot[ ymin=400,ymax=900,
              xmin=12200,xmax=13400,
              xtick={12600,12800,13000,13200},
              xmajorgrids=true,
              ymajorgrids=true,
              %clip=false,
              axis y line=right,
              y axis line style={-stealth},
               x tick label style={font=\large},
              ymode=log,
              ytick={400,450,500,550,600,650,700,750,800,900},
yticklabels={},%400,450,500,550,600,650,700,750,800,900},
              %axis x line=bottom,
              %axis equal,
              %axis y discontinuity=crunch,
              width=6cm,
             % legend to name=legs,
              legend style={font=\normalsize},
              legend cell align=left,
legend pos=outer north east]

%S4


\addplot+[-latex,blue,dashed,mark=none,line width=1pt,forget plot]  coordinates {( 125.4,864) (247,813.1)};
\addplot+[-latex,blue,dotted,mark=none,line width=1pt,forget plot]  coordinates {( 125.4,864) (1026,561.4)};
\addplot+[-latex,blue,mark=none,line width=1pt,forget plot]  coordinates {( 125.4,864) (1378,587.2)};
\addplot[mainblue,mark=asterisk,only marks] coordinates {(125.4,864)};
\addplot[mainblue,mark=square*,only marks] coordinates {(247,813.1)};
\addplot[mainblue,mark=*,only marks] coordinates {(1026,561.4)};
\addplot[mainblue,mark=diamond*,only marks] coordinates {(1378,587.2)};


%S2
\addplot+[-latex,green,dashed,mark=none,line width=1pt,forget plot]  coordinates {(299.5,540) (398.1,528.6)};
\addplot+[-latex,green,dotted,mark=none,line width=1pt,forget plot]  coordinates {(299.5,540) (746.6,476.4)};
\addplot+[-latex,green,mark=none,line width=1pt,forget plot]  coordinates {(299.5,540) (916.4,477.9)};
\addplot[green,mark=asterisk,only marks] coordinates {(299.5,540)};
\addplot[green,mark=square*,only marks] coordinates {(398.1,528.6)};
\addplot[green,mark=*,only marks] coordinates {(746.6,476.4)};
\addplot[green,mark=diamond*,only marks] coordinates {(916.4,477.9)};


%S3
\addplot+[-latex,red,dashed,mark=none,line width=1pt,forget plot]  coordinates {(534,468) (673.1,457)};
\addplot+[-latex,red,dotted,mark=none,line width=1pt,forget plot]  coordinates {(534,468) (842.5,448.4)};
\addplot+[-latex,red,mark=none,line width=1pt,forget plot]  coordinates {(534,468) (877.5,431.9)};
\addplot[red,mark=asterisk,only marks] coordinates {(534,468)};
\addplot[red,mark=square*,only marks] coordinates {(673.1,457)};
\addplot[red,mark=*,only marks] coordinates {(842.5,448.4)};
\addplot[red,mark=diamond*,only marks] coordinates {(877.5,431.9)};

 \addplot[magenta,mark=asterisk,only marks] coordinates {(12854,429.3)};
\addplot[magenta,mark=square*,only marks] coordinates {(12978.3,428.8)};
\addplot[magenta,mark=*,only marks] coordinates {(13025.6,437.5)};
\addplot[magenta,mark=diamond*,only marks] coordinates {(13150.1,418)};

%S3
\addplot[-latex,dashed,mark=none,line width=1pt,forget plot]  coordinates {(1074,426.4) (1173,423.2)};
 \addplot[-latex,dotted,mark=none,line width=1pt,forget plot]  coordinates {(1074,426.4) (1231,428.3)};
 \addplot[-latex,mark=none,line width=1pt,forget plot]  coordinates {(1074,426.4) (1283,418.4)};
 \addplot[mark=asterisk,only marks] coordinates {(1074,426.4)};
 \addplot[mark=square*,only marks] coordinates {(1173,423.2)};
 \addplot[mark=*,only marks] coordinates {(1231,428.3)};
 \addplot[mark=diamond*,only marks] coordinates {(1283,418.4)};

\addplot[gray,dashed,domain=12200:13400]{418};
\legend{1) - EHSIPA, 1) - Stage 2 Log, 1) - Stage 2 Exp, 1) - Stage 2 SQP,
2) - EHSIPA, 2) - Stage 2 Log, 2) - Stage 2 Exp, 2) - Stage 2 SQP,
3) - EHSIPA, 3) - Stage 2 Log, 3) - Stage 2 Exp, 3) - Stage 2 SQP,
4) - EHSIPA, 4) - Stage 2 Log, 4) - Stage 2 Exp, 4) - Stage 2 SQP,
8) - EHSIPA, 8) - Stage 2 Log, 8) - Stage 2 Exp, 8) - Stage 2 SQP, Minimum Objective Found}

\addplot+[-latex,magenta,dashed,mark=none,line width=1pt,forget plot]  coordinates {(12854,429.3) (12978.3,428.8)};
\addplot+[-latex,magenta,dotted,mark=none,line width=1pt,forget plot]  coordinates {(12854,429.3) (13025.6,437.5)};
\addplot+[-latex,magenta,mark=none,line width=1pt,forget plot]  coordinates {(12854,429.3) (13150.1,418)};
\addplot[magenta,mark=asterisk] coordinates {(12854,429.3)};
\addplot[magenta,mark=square*] coordinates {(12978.3,428.8)};
\addplot[magenta,mark=*] coordinates {(13025.6,437.5)};
\addplot[magenta,mark=diamond*] coordinates {(13150.1,418)};


\coordinate(dr)at(rel axis cs:0,0);% right point for discontinuity
\coordinate(tr)at(rel axis cs:0,1);% right point for discontinuity
\coordinate (c2) at (rel axis cs:1,0.5);
%                              \coordinate (right) at (rel axis cs:1,0);% coordinate at bottom of the last plot

\end{groupplot}
\draw(7.9,0.01)--++(0.1,0)--+(0,0.25)--+(0,-0.25);
\draw(8.4,0.01)--++(-0.1,0)--+(0,0.25)--+(0,-0.25);
% \draw(dl)--++(0.1,0)--+(0,0.25)--+(0,-0.25);
% \draw(dr)--++(-0.1,0)--+(0,0.25)--+(0,-0.25);

\draw(7.9,10.01)--++(0.1,0)--+(0,0.25)--+(0,-0.25);
\draw(8.4,10.01)--++(-0.1,0)--+(0,0.25)--+(0,-0.25);

%\node[right] at (c2)
   %   {\pgfplotslegendfromname{legs}};
%\draw(8,0)--++(0.1,0)--+(0,0.25)--+(0,-0.25);
%\draw(8.03,0)--++(-0.1,0)--+(0,0.25)--+(0,-0.25);

%\draw(tl)--++(0.1,0)--+(0,0.25)--+(0,-0.25);
%\draw(tr)--++(-0.1,0)--+(0,0.25)--+(0,-0.25);
    %\path (left-|current bounding box.south)--
     %     node[anchor=north] {Total computational time (s)}
      %    (right-|current bounding box.south);
\end{tikzpicture}

